Predicting and Analyzing Law-Making in Kenya

Modelling and analyzing parliamentary legislation, roll-call votes and order of proceedings in developed countries has received significant attention in recent years. In this paper, we focused on understanding the bills introduced in a developing democracy, the Kenyan bicameral parliament. We developed and trained machine learning models on a combination of features extracted from the bills to predict the outcome - if a bill will be enacted or not. We observed that the texts in a bill are not as relevant as the year and month the bill was introduced and the category the bill belongs to.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2018.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2018.dot	Microsoft Word template file for Coling 2018
coling2018.sty	LaTeX style file for Coling 2018
winlp2019.tex	LaTeX sample file for WiNLP 2019

